TsetlinWiSARD: On-Chip Training of Weightless Neural Networks using Tsetlin Automata on FPGAs

Increasing demands for adaptability, privacy, and security at the edge have persistently pushed the frontiers for a new generation of machine learning (ML) algorithms with training and inference capabilities on-chip. Weightless Neural Network (WNN) is such an algorithm that is principled on lookup table based simple neuron structures. As a result, it offers architectural benefits, such as low-latency, low-complexity inference, compared to deep neural networks that depend heavily on multiply-accumulate operations. However, traditional WNNs rely on memorization-based one-shot training, which either leads to overfitting and reduced accuracy or requires tedious post-training adjustments, limiting their effectiveness for efficient on chip training. In this work, we propose TsetlinWiSARD, a training approach for WNNs that leverages Tsetlin Automata (TAs) to enable probabilistic, feedback-driven learning. It overcomes the overfitting of WiSARD's one-shot training with iterative optimization, while maintaining simple, continuous binary feedback for efficient on-chip training. Central to our approach is a field programmable gate array (FPGA)-based training architecture that delivers state-of-the-art accuracy while significantly improving hardware efficiency. Our approach provides over 1000x faster training when compared with the traditional WiSARD implementation of WNNs. Further, we demonstrate 22% reduced resource usage, 93.3% lower latency, and 64.2% lower power consumption compared to FPGA-based training accelerators implementing other ML algorithms.

==> Data/accuracy_noInputs.dat <==
Epoch	Train_6in	Test_6in	Train_3in	Test_3in	Train_9in	Test_9in
0	89.32	92.08	86.79	88.85	90.19	92.92
1	92.86	92.57	90.42	89.72	94.16	92.57
2	93.73	92.06	90.86	90.42	95.33	93.31
3	94.17	92.99	91.30	90.69	95.75	93.44
4	94.35	92.80	91.86	90.11	96.28	93.33
5	94.88	94.01	91.96	91.85	96.58	94.25
6	94.89	93.33	92.02	90.53	96.77	94.52
7	95.12	94.12	92.25	91.01	97.00	93.60
8	95.24	94.23	92.25	90.24	97.23	94.08
9	95.54	92.89	92.40	90.82	97.36	94.14
10	95.55	94.19	92.31	91.96	97.55	93.57
11	95.67	93.68	92.44	89.70	97.64	94.20
12	95.64	93.90	92.44	90.86	97.61	94.30
13	95.69	92.78	92.58	91.63	97.65	94.20
14	95.85	94.35	92.75	91.21	97.72	94.53
15	95.69	93.99	92.58	92.12	97.83	93.47
16	95.78	93.48	92.77	91.92	97.84	94.22
17	95.89	93.96	92.91	91.67	97.89	94.21
18	96.06	93.43	92.86	91.56	97.93	94.36
19	96.10	94.14	92.84	92.04	97.87	94.37
20	96.15	93.86	93.06	90.65	98.09	94.62
21	96.13	93.72	93.20	91.82	97.94	94.30
22	96.12	94.02	93.11	92.04	98.17	94.21
23	96.21	94.11	93.14	91.56	98.25	94.39
24	96.12	93.76	93.09	91.47	98.29	94.28
25	96.29	93.47	93.11	92.09	98.28	94.54
26	96.36	93.24	93.13	91.65	98.34	94.29
27	96.43	93.41	93.16	92.20	98.43	94.56
28	96.45	93.41	93.31	92.13	98.25	94.68
29	96.39	93.64	93.18	90.30	98.26	94.49
30	96.47	94.06	93.21	92.19	98.26	94.50
31	96.36	93.21	93.38	91.38	98.30	94.57
32	96.45	93.49	93.25	91.92	98.27	94.35
33	96.48	93.17	93.31	92.42	98.32	94.89
34	96.57	93.50	93.31	91.81	98.41	94.83
35	96.49	93.67	93.39	91.63	98.40	94.85
36	96.52	93.45	93.40	91.67	98.42	94.60
37	96.55	93.19	93.38	91.31	98.46	95.01
38	96.53	93.95	93.14	92.16	98.52	94.47
39	96.59	94.23	93.26	90.89	98.51	94.91
40	96.61	93.82	93.54	92.61	98.51	94.60
41	96.58	94.01	93.45	91.44	98.47	94.34
42	96.58	93.98	93.64	90.39	98.54	94.35
43	96.50	93.78	93.58	92.18	98.43	94.47
44	96.53	93.84	93.46	90.73	98.59	94.50
45	96.51	94.38	93.42	91.23	98.51	94.76
46	96.63	93.50	93.60	92.61	98.60	94.40
47	96.75	92.80	93.55	90.88	98.61	94.60
48	96.69	93.67	93.51	92.16	98.64	94.86
49	96.57	93.77	93.57	91.56	98.73	94.44


==> Data/accuracy_noLUTs.dat <==
Epoch	Train_150	Test_150	Train_300	Test_300	Train_450	Test_450	Train_600	Test_600
0	86.95	88.42	89.32	92.08	90.18	93.78	90.56	92.09
1	90.32	90.29	92.86	92.57	93.89	93.80	94.38	93.59
2	91.11	90.67	93.73	92.06	94.85	92.63	95.48	94.30
3	91.47	91.42	94.17	92.99	95.45	94.03	96.05	93.81
4	91.77	91.47	94.35	92.80	95.91	94.44	96.46	94.15
5	92.12	91.55	94.88	94.01	96.13	94.32	96.78	94.41
6	92.30	91.42	94.89	93.33	96.37	94.27	96.98	94.17
7	92.31	91.16	95.12	94.12	96.54	94.38	97.17	93.88
8	92.55	91.23	95.24	94.23	96.52	93.92	97.28	94.43
9	92.48	91.92	95.54	92.89	96.79	94.11	97.49	95.15
10	92.58	91.42	95.55	94.19	96.87	94.37	97.58	94.87
11	92.65	92.14	95.67	93.68	97.05	94.19	97.65	94.10
12	92.73	91.45	95.64	93.90	97.16	95.03	97.79	94.97
13	92.65	91.94	95.69	92.78	97.11	94.77	97.77	94.20
14	92.63	91.22	95.85	94.35	97.24	94.18	97.95	95.07
15	92.77	90.73	95.69	93.99	97.26	94.37	98.00	94.95
16	92.81	90.97	95.78	93.48	97.41	94.58	98.04	94.88
17	92.77	90.90	95.89	93.96	97.42	94.45	98.14	95.07
18	92.78	91.47	96.06	93.43	97.58	94.17	98.19	94.86
19	92.91	92.05	96.10	94.14	97.46	94.43	98.16	94.61
20	92.84	91.12	96.15	93.86	97.58	94.86	98.28	94.78
21	92.94	91.55	96.13	93.72	97.68	94.56	98.29	94.35
22	93.01	92.27	96.12	94.02	97.62	94.68	98.37	95.00
23	93.03	91.90	96.21	94.11	97.62	94.43	98.32	94.92
24	93.01	91.33	96.12	93.76	97.59	94.66	98.38	95.41
25	92.97	92.05	96.29	93.47	97.73	94.81	98.31	94.86
26	92.93	91.20	96.36	93.24	97.69	94.78	98.53	95.11
27	92.96	91.17	96.43	93.41	97.82	94.78	98.45	95.51
28	92.99	91.14	96.45	93.41	97.88	94.62	98.53	95.24
29	93.02	90.48	96.39	93.64	97.91	94.53	98.62	95.10
30	93.11	91.46	96.47	94.06	97.89	94.72	98.66	95.32
31	93.27	91.74	96.36	93.21	97.97	94.57	98.69	95.14
32	93.16	90.97	96.45	93.49	97.94	94.50	98.61	95.00
33	93.09	91.84	96.48	93.17	97.91	94.90	98.62	95.52
34	93.15	91.61	96.57	93.50	97.95	94.03	98.55	95.41
35	92.97	90.64	96.49	93.67	97.90	94.74	98.68	95.37
36	93.04	91.70	96.52	93.45	97.92	94.35	98.68	95.47
37	93.25	90.86	96.55	93.19	98.02	94.70	98.82	95.28
38	93.14	92.25	96.53	93.95	98.03	94.39	98.76	95.11
39	93.47	91.24	96.59	94.23	97.86	94.93	98.77	95.03
40	93.30	91.90	96.61	93.82	98.04	94.96	98.81	94.86
41	93.29	91.58	96.58	94.01	98.11	94.44	98.74	94.93
42	93.12	91.51	96.58	93.98	98.13	94.84	98.80	95.12
43	93.25	91.52	96.50	93.78	98.12	94.92	98.72	95.56
44	93.13	92.04	96.53	93.84	98.11	94.78	98.85	95.24
45	93.34	92.25	96.51	94.38	98.13	93.85	98.91	95.42
46	93.23	91.12	96.63	93.50	98.27	94.74	98.84	95.15
47	93.23	92.05	96.75	92.80	98.18	94.82	98.87	95.39
48	93.29	91.73	96.69	93.67	98.25	94.87	98.88	95.34
49	93.22	92.18	96.57	93.77	98.18	94.56	98.88	95.39


==> Data/accuracy_prob.dat <==
Epoch	Train_01	Test_01	Train_09	Test_09	Train_05	Test_05
0	85.78	88.73	89.56	92.14	89.32	92.08
1	90.28	90.28	93.08	93.20	92.86	92.57
2	91.41	91.68	93.73	91.70	93.73	92.06
3	92.09	91.48	94.21	92.78	94.17	92.99
4	92.50	91.95	94.32	92.59	94.35	92.80
5	93.03	91.71	94.56	92.76	94.88	94.01
6	93.18	92.19	94.75	92.54	94.89	93.33
7	93.33	92.19	95.01	92.68	95.12	94.12
8	93.55	92.71	95.11	93.08	95.24	94.23
9	93.87	91.93	95.19	93.72	95.54	92.89
10	93.98	91.91	95.30	93.28	95.55	94.19
11	94.37	92.69	95.18	93.81	95.67	93.68
12	94.38	92.41	95.39	93.28	95.64	93.90
13	94.38	93.11	95.25	93.55	95.69	92.78
14	94.53	92.82	95.52	93.34	95.85	94.35
15	94.58	93.05	95.53	93.56	95.69	93.99
16	94.77	93.11	95.51	92.24	95.78	93.48
17	94.59	93.24	95.53	93.64	95.89	93.96
18	94.96	93.19	95.69	92.78	96.06	93.43
19	94.83	92.74	95.71	93.15	96.10	94.14
20	94.85	92.99	95.83	92.10	96.15	93.86
21	94.91	93.02	95.66	93.42	96.13	93.72
22	94.97	93.35	95.84	92.91	96.12	94.02
23	95.02	93.52	95.74	92.28	96.21	94.11
24	95.00	93.37	95.80	93.19	96.12	93.76
25	95.33	93.51	95.80	93.00	96.29	93.47
26	95.15	93.05	95.95	92.72	96.36	93.24
27	95.22	93.18	95.80	92.18	96.43	93.41
28	95.33	93.22	95.74	93.32	96.45	93.41
29	95.32	93.28	95.67	93.77	96.39	93.64
30	95.39	93.67	95.81	92.73	96.47	94.06
31	95.45	93.53	95.87	93.35	96.36	93.21
32	95.55	93.89	95.84	93.54	96.45	93.49
33	95.75	93.64	96.06	93.50	96.48	93.17
34	95.74	93.56	96.01	93.25	96.57	93.50
35	95.70	92.81	95.96	94.29	96.49	93.67
36	95.66	93.29	96.02	92.79	96.52	93.45
37	95.74	93.13	96.19	93.64	96.55	93.19
38	95.79	93.38	95.96	93.33	96.53	93.95
39	95.73	93.63	96.15	93.78	96.59	94.23
40	95.83	93.82	96.03	93.14	96.61	93.82
41	95.76	93.72	96.08	93.43	96.58	94.01
42	95.86	94.00	96.11	92.37	96.58	93.98
43	95.82	93.46	96.16	92.53	96.50	93.78
44	95.88	93.67	96.06	93.11	96.53	93.84
45	95.98	93.47	96.03	93.15	96.51	94.38
46	95.93	93.55	96.22	92.72	96.63	93.50
47	95.90	93.76	96.20	94.08	96.75	92.80
48	95.96	93.51	96.18	93.67	96.69	93.67
49	96.06	93.60	96.09	93.61	96.57	93.77


